When Agent Memory Needs to Compute: Evidence Access and Executable Aggregation

Questions about an agent's history often require aggregating events, which retrieval alone does not resolve. We combine source-preserving evidence access with executable aggregation. Trajectory Memory (TM) retains the original trajectory and constructs a source-addressable reading view at question time. TallyMem augments it with a reusable event ledger, model-generated event specifications and deterministic execution. With a commit-specific adaptation on 776 questions from 99 held-out MINTEval repositories, TallyMem raises Qwen3-32B exact match from 35.2% to 49.0%, a 13.8-point gain over TM; gains span 12.8-13.9 points across three readers. A controlled probe with event sets parsed independently from raw logs shows an 11.0-point gain, from 82.8% to 93.8%, without routing. On full AMA-Bench, the routed system yields a smaller 1.3-point gain, from 69.8% to 71.1%. These results support executable aggregation on tasks that require combining events, with benefits dependent on the task and event specification, the largest residual system-error category in our diagnostic analysis.

==> figures/load_full.dat <==
x n tm trajdb trajdbnf tmhist
0 406 77.1 75.1 75.1 77.3
1 186 68.3 63.4 63.4 68.3
2 108 59.3 63.0 63.0 61.1
3 64 39.1 53.1 46.4 45.3
4 40 10.0 60.0 30.4 2.5


==> figures/probe_load.dat <==
x n tally tm counter long
0 192 95.8 92.7 95.8 75.0
1 157 86.6 84.1 83.4 36.9
2 147 93.9 81.0 84.4 38.8
3 138 98.6 68.1 94.2 34.8

